Properties of intermediate- to high-mass stars in the young cluster M17 -- Characterizing the (pre-)zero-age main sequence

The outcome of the formation of massive stars is an important anchor point in their evolution. It provides insight into the physics of the assembly process, and sets the conditions for stellar evolution. We characterize a population of 18 highly reddened O4.5 to B9 stars in the very young massive star-forming region M17. Their properties allow us to identify the empirical location of the ZAMS, and rotation and mass-loss rate of stars there. We performed quantitative spectroscopic modeling of VLT/X-shooter spectra using NLTE atmosphere code Fastwind and fitting approach Kiwi-GA. The observed SEDs were used to determine the line-of-sight extinction. From a comparison of their positions in the HRD with MIST evolutionary tracks, we inferred the stellar masses and ages. We find an age of $0.4_{-0.2}^{+0.6}$ Myr for our sample, however we also identify a strong relation between the age and the mass of the stars. The extinction towards the sources ranges from $A_V = 3.6$ to 10.6. Stars more massive than 10 M$_{\odot}$ have reached the ZAMS. Their projected ZAMS spin rate distribution extends to 0.3 of the critical velocity; their mass-loss rates agree with those of other main-sequence OB stars. Stars with a mass in the range $3 < M/$M$_{\odot} < 7$ are still on the pre-main sequence (PMS). Evolving their $v \sin i$ to the ZAMS yields values up to $\sim 0.6 v_{\rm crit}$. For PMS stars without disks, we find tentative mass-loss rates up to $10^{-8.5}\,$M$_{\odot}$\,yr$^{-1}$. We constrain the empirical location of the ZAMS for massive ($10 < M/$M$_{\odot} < 50$) stars. The ZAMS rotation rates for intermediate-mass stars are twice as high as for massive stars, suggesting that the angular momentum gain processes differ between the two groups. The relation between the age and mass of the stars suggests a lag in the formation of more massive stars relative to lower mass stars.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

